Anticorrelated Noise Injection for Improved Generalization

Injecting artificial noise into gradient descent (GD) is commonly employed to improve the performance of machine learning models. Usually, uncorrelated noise is used in such perturbed gradient descent (PGD) methods. It is, however, not known if this is optimal or whether other types of noise could provide better generalization performance. In this paper, we zoom in on the problem of correlating the perturbations of consecutive PGD steps. We consider a variety of objective functions for which we find that GD with anticorrelated perturbations ("Anti-PGD") generalizes significantly better than GD and standard (uncorrelated) PGD. To support these experimental findings, we also derive a theoretical analysis that demonstrates that Anti-PGD moves to wider minima, while GD and PGD remain stuck in suboptimal regions or even diverge. This new connection between anticorrelated noise and generalization opens the field to novel ways to exploit noise for training machine learning models.

==> reviews.txt <==
Reviewer #4
Questions

1. Summarize the contributions made in the paper with your own words
The paper focuses on the question of injecting noise into gradient descent in training ML models. The authors show, that unlike the usually considered uncorrelated setting, if the noise is anti-correlated between successive steps, one obtains improved generalization performance. The paper both proves in a very simple setting that such noise is desired, and then follows up with a variety of experimental tests in different ML problems showing that anti-correlated noise is beneficial.
2. Novelty, relevance, significance
As far as I understand, the ideas in this paper are novel - this reviewer is unaware of any similar analysis for anti-correlated noise injection. The theoretical results in the paper, starting from the simple demonstration of explicit regularization of the trace of the Hessian, and then moving to the simple case of the widening valley landscape are simple and easy to understand, yet very illustrative of what can be expected of this approach. The experimental results are very promising and invite further investigations.
3. Soundness
While the main theoretical analysis, that of the widening valley landscape is very well done, it is also highly simplistic. It is not entirely clear from these results themselves whether anti-correlated noise will be helpful in the more complicated loss landscapes typically seen in ML. That being said, the experimental tests are highly suggestive that such noise does indeed help with generalization. The clear omission here is testing whether injecting such a noise into standard SGD would lead to further improvements, though the authors do note in the conclusion that this is something left for future research.

In Section 2, the setting of Theorem 2.1 assumes continuously differentiable functions, so it is not clear whether these results would apply to deep ReLU nets - a discussion of how it would have to be modified would make the paper stronger.
4. Quality of writing/presentation
The paper is very well written. Some places could use a bit of refinement of language, but any necessary corrections are minor. Parts of the text are written in a somewhat colloquial language, which this reviewer found refreshing however.
5. Literature
The most relevant papers have been cited by the authors.
6. Basis of review (how much of the paper did you read)?
I read the whole paper and checked the proofs.
7. Summary
The main theoretical ideas in the paper are very interesting (even if the main analytically studied case is of limited applicability), and the addition of experiments make a strong case for further investigations. The main glaring omission is the lack of attempt of combining standard SGD with the injection of anti-correlated noise.
8. Miscellaneous minor issues
- On line 238 you have overloaded the notation, with both i and n running from 0 to N. I believe this is a typo, as previously you set number of data to be M.
- In Eq.(12) you claim that the trace of the Hessian is (d-1)v^2 + ||u||^2, but the coefficient in front of v^2 should be d, as u is d-dimensional (so your total parameter count is d+1). This does not impact the results however.

- The biggest mistake seems to be in proof of Theorem 2.1. In Eq.(22) you bound an expectation value by \beta L(z_0)/N, however based on the Eq.(21) it seems like this should have been instead 2\beta/N ( \tilde{L}(z_0) - \tilde{L}(z_N) ). This expression also includes the trace. If this indeed reduces to the expression you claim, then more care needs to be used in showing this. If this is however unfixable, please make sure that the inclusion of the trace does not invalidate the scaling.
10. [R] Phase 1 recommendation. Should the paper progress to phase 2?
Yes
Reviewer #5
Questions

1. Summarize the contributions made in the paper with your own words
This paper proposes and studies anticorrelated noise injection to improve generalization (making use of the widely believed conception that flat minima correlates well with good generalization for deep neural networks in the literature). The method is a new perturbed gradient descent that the author(s) call(s) Anti-PGD, where perturbations at two consecutive steps are anticorrelated. The main contribution is to show that Anti-PGD biases (in expectation) the optimization towards flatter minima, in the sense that it minimizes the trace of the Hessian (a common measure of flatness). Furthermore, the "widening valley" model is used to show that Anti-PGD converges to the flatter minimum when compared to GD and GD with uncorrelated noise injection.
2. Novelty, relevance, significance
There is no doubt that the role of noise injection/randomness is an important topic in machine learning, and understanding it can lead to improved learning models. This paper provides a refreshing perspective on the role of noise injection at the level of noise injection. While uncorrelated noise injections are widely studied in the literature, this paper finds a novel, interesting connection between anticorrelated noise and generalization and, moreover, this noise is both data and problem independent. I believe that this work could inspire further studies on the interplay between noise structure and generalization (in GD and minibatch SGD).
3. Soundness
The theoretical results seem correct and well presented. However, I have a few concerns/comments:

- There seems to be some disconnect between Theorem 2.1 and the implication of Theorem 2.2. Theorem 2.1 is obtained for the case when the noise $\xi_n$ follows a symmetric Bernoulli distribution, whereas the implication of Theorem 2.2 is demonstrated for a Gaussian posterior distribution $Q$. 

- I understand that using Bernoulli noise makes the proof of Theorem 2.1 easier. But can one obtain results similar to Theorem 2.1 for other distributions of noise? Gaussian and uniform distributions immediately come to mind. Would also be nice to mention the limitations of the analysis (e.g., for which types of noise the theory does not hold).

- Section 2.3 presents a comparison with label noise, but does not compare with input noise and other data-dependent noise. For instance, one can also compare with the (both input and label dependent) noise induced by Mixup (see https://arxiv.org/abs/1710.09412, https://arxiv.org/abs/2110.02180). 

- Also, it would be useful to characterize the conditional variance (not just conditional expectation) of the $z_{n+1}$ in Eq. 4, and compare it with that of uncorrelated noise injection. This would involve computing higher moments of the noise but would shed light on the fluctuations induced by the noises.

- In the plots of Figure 2, there seems to be some transition phenomena at play: after certain number of iterations, there is a rapid drop in the test error (and also the Hessian trace). Is it because the anticorrelated noise injection is applied around that time? If so, it would be useful to clearly state this in the caption of Figure 2 (since Section 4 comes much later than Figure 2).

- Empirical results are sufficiently convincing, although larger scale experiments on benchmark datasets such as CIFAR100 and ImageNet would further strengthen the paper.
4. Quality of writing/presentation
The paper is generally well written and the presentation is reader friendly. I particularly like Figure 3.
5. Literature
The Related Work part provides sufficient literature guidance, although the author(s) may consider to go beyond the label noise when surveying different ways to add perturbations to SGD (see the references in "Soundness"). Also, there are also a few missing references on adding gradient noise (see, e.g., https://arxiv.org/abs/1511.06807 and https://ieeexplore.ieee.org/document/9671966).
6. Basis of review (how much of the paper did you read)?
I read the main paper and some parts of the appendix (skimming through the proofs in Section B.1) in detail.
7. Summary
Overall I find this paper a solid contribution to understand the role of noise injection in gradient descent based optimization. The paper generally reads well and the theoretical results are helpful, although the author(s) may want to address the concerns raised in "Soundness".

EDIT: I have read the rebuttal and thank the authors for the response. Overall, it is an interesting paper. I would be inclined to accept the paper provided that the authors do correct the typos and add sufficient clarifications in the final version.
8. Miscellaneous minor issues
-There is a typo in the first line of the proof of Theorem 2.1 (should be $(\xi_i^n)^2 = \sigma^2 a.s.?) 

- Can one provide some theoretical results to shed light on when to inject the anticorrelated noise (in some simplified settings) for optimal generalization performance? 

- Can the anticorrelated noise help improve robust accuracy (think about the situations where we have adversarial perturbations/corruptions to the input data)?
10. [R] Phase 1 recommendation. Should the paper progress to phase 2?
Yes
Reviewer #7
Questions

1. Summarize the contributions made in the paper with your own words
This article addresses a timely topic of great interest for the Optimization Community, namely, the noise injection problem. The main contributions of the paper are as follows.
1. Based on the perturbed gradient descent (PGD), this paper injects anticorrelated noise into gradient descent.
2. Theoretically, this paper proves that anticorrelated noise injection provides a regularization term on the trace of the Hessian matrix. Moreover, this paper proves that the anticorrelated noise injection method (Anti-PGD) can find flat minima and has better performance than other noise injection methods.
2. Novelty, relevance, significance
Comparing with PGD method, this paper first use the anticorrelated noise and that regularizes the trace of the Hessian. In addition, they can prove Anti-PGD converges to flat parts of the valley. Thus it is an interesting paper.
3. Soundness
The technique is soundness and the simulations show that Anti-PGD method performs better.
4. Quality of writing/presentation
The English writing is well.
5. Literature
The literature is appropriately.
6. Basis of review (how much of the paper did you read)?
I read the full paper, not including the proofs.
7. Summary
(1) the authors try to use the Widening Valley model to demonstrate the benefit of the proposed anticorrelated noise injection method. However, when the authors explain how widening valleys apears in the realistic problems in Section 3.4, the authors establish a linear networks with 1 hidden unit with parameters u,v. I can understand that u are the weight of x. As for v, I think the authors should also explain the meaning of v in the 1 hidden unit linear network in the Section 3.4. Since in the equation (14), the pair u,v can be replaced by just u. 

(2) the basic assumption for the anticorrelated noise in Theorem 2.1, 3.1 and Experiments section is that the noise follows a symmetric Bernoulli distribution. I think the intuition behind this assumption should be clarified in a few lines.

(3) in the figure 2, the proposed Anti-PSG has a higher test error than some baselines with small iterations when considering the matrix sensing problem. The authors should clarify the reason.
8. Miscellaneous minor issues
(1) In Theorem 2.1, the authors don’t define the number ϵ.
(2) In equation (11), the authors say they give the gradient and Hessian. However, there is only the gradient in equation (11).
(3) “fund” in the column 1029 in Appendix C, Findings Section.
